Role-RL: Online Long-Context Processing with Role Reinforcement Learning for Distinct LLMs in Their Optimal Roles

Large language models (LLMs) with long-context processing are still challenging because of their implementation complexity, training efficiency and data sparsity. To address this issue, a new paradigm named Online Long-context Processing (OLP) is proposed when we process a document of unlimited length, which typically occurs in the information reception and organization of diverse streaming media such as automated news reporting, live e-commerce, and viral short videos. Moreover, a dilemma was often encountered when we tried to select the most suitable LLM from a large number of LLMs amidst explosive growth aiming for outstanding performance, affordable prices, and short response delays. In view of this, we also develop Role Reinforcement Learning (Role-RL) to automatically deploy different LLMs in their respective roles within the OLP pipeline according to their actual performance. Extensive experiments are conducted on our OLP-MINI dataset and it is found that OLP with Role-RL framework achieves OLP benchmark with an average recall rate of 93.2% and the LLM cost saved by 79.4%. The code and dataset are publicly available at: https://anonymous.4open.science/r/Role-RL.

==> bib2bbl.txt <==
\documentclass{article}
\begin{document}
\nocite{*}
\bibliography{mybib.bib}
\bibliographystyle{mine}
\end{document}

==> mybib.txt <==
@inproceedings{ab1,
  title={Let the llms talk: Simulating human-to-human conversational qa via zero-shot llm-to-llm interactions},
  author={Abbasiantaeb, Zahra and Yuan, Yifei and Kanoulas, Evangelos and Aliannejadi, Mohammad},
  booktitle={Proceedings of the 17th ACM International Conference on Web Search and Data Mining},
  pages={8--17},
  year={2024}
}

@article{ab2,
  title={Exploring the Capabilities of LLMs for Code Change Related Tasks},
  author={Fan, Lishui and Liu, Jiakun and Liu, Zhongxin and Lo, David and Xia, Xin and Li, Shanping},
  journal={arXiv preprint arXiv:2407.02824},
  year={2024}
}

@article{ab3,
  title={CompBench: A Comparative Reasoning Benchmark for Multimodal LLMs},
  author={Kil, Jihyung and Mai, Zheda and Lee, Justin and Wang, Zihe and Cheng, Kerrie and Wang, Lemeng and Liu, Ye and Chowdhury, Arpita and Chao, Wei-Lun},
  journal={arXiv preprint arXiv:2407.16837},
  year={2024}
}

@article{pe1,
  title={Do LLMs Have Distinct and Consistent Personality? TRAIT: Personality Testset designed for LLMs with Psychometrics},
  author={Lee, Seungbeen and Lim, Seungwon and Han, Seungju and Oh, Giyeong and Chae, Hyungjoo and Chung, Jiwan and Kim, Minju and Kwak, Beong-woo and Lee, Yeonsoo and Lee, Dongha and others},
  journal={arXiv preprint arXiv:2406.14703},
  year={2024}
}

@article{pe5,
  title={Evaluating and inducing personality in pre-trained language models},
  author={Jiang, Guangyuan and Xu, Manjie and Zhu, Song-Chun and Han, Wenjuan and Zhang, Chi and Zhu, Yixin},
  journal={Advances in Neural Information Processing Systems},
  volume={36},
  year={2024}
}

@article{pe4,
  title={Do llms possess a personality? making the mbti test an amazing evaluation for large language models},
  author={Pan, Keyu and Zeng, Yawen},
  journal={arXiv preprint arXiv:2307.16180},
  year={2023}
}

@article{md,
  title={Study of impact of online streaming services (OSS) on youth of 18 to 24 years group with reference to navi mumbai},
  author={Deshpande, Aditya and Rajput, Archana and Pullapalli, Sudesh and Alluri, Shriya and Shetty, Shivalika and Iyer, Sriram},
  year={2020},
  journal={International Journal of Multi Dimensional Research}
}

@article{md2,
  title={Current trends in consumption of multimedia content using online streaming platforms: A user-centric survey},
  author={Falkowski-Gilski, Przemys{\l}aw and Uhl, Tadeus},
  journal={Computer Science Review},
  volume={37},
  pages={100268},
  year={2020},
  publisher={Elsevier}
}

@inproceedings{spk,
  title={Towards an integrated understanding of speaking rate in conversation},
  author={Yuan, Jiahong and Liberman, Mark and Cieri, Christopher},
  booktitle={Ninth International Conference on Spoken Language Processing},
  year={2006}
}

@article{long1,
  title={Infinite-llm: Efficient llm service for long context with distattention and distributed kvcache},
  author={Lin, Bin and Peng, Tao and Zhang, Chen and Sun, Minmin and Li, Lanbo and Zhao, Hanyu and Xiao, Wencong and Xu, Qi and Qiu, Xiafei and Li, Shen and others},
  journal={arXiv preprint arXiv:2401.02669},
  year={2024}
}

@article{long2,
  title={Megalodon: Efficient llm pretraining and inference with unlimited context length},
  author={Ma, Xuezhe and Yang, Xiaomeng and Xiong, Wenhan and Chen, Beidi and Yu, Lili and Zhang, Hao and May, Jonathan and Zettlemoyer, Luke and Levy, Omer and Zhou, Chunting},
  journal={arXiv preprint arXiv:2404.08801},
  year={2024}
}

@article{long3,
  title={Longrope: Extending llm context window beyond 2 million tokens},
  author={Ding, Yiran and Zhang, Li Lyna and Zhang, Chengruidong and Xu, Yuanyuan and Shang, Ning and Xu, Jiahang and Yang, Fan and Yang, Mao},
  journal={arXiv preprint arXiv:2402.13753},
  year={2024}
}

@article{long4,
  title={Llm maybe longlm: Self-extend llm context window without tuning},
  author={Jin, Hongye and Han, Xiaotian and Yang, Jingfeng and Jiang, Zhimeng and Liu, Zirui and Chang, Chia-Yuan and Chen, Huiyuan and Hu, Xia},
  journal={arXiv preprint arXiv:2401.01325},
  year={2024}
}

@article{COA,
  title={Chain of Agents: Large Language Models Collaborating on Long-Context Tasks},
  author={Zhang, Yusen and Sun, Ruoxi and Chen, Yanfei and Pfister, Tomas and Zhang, Rui and Arik, Sercan {\"O}},
  journal={arXiv preprint arXiv:2406.02818},
  year={2024}
}

@article{graphreader,
  title={GraphReader: Building Graph-based Agent to Enhance Long-Context Abilities of Large Language Models},
  author={Li, Shilong and He, Yancheng and Guo, Hangyu and Bu, Xingyuan and Bai, Ge and Liu, Jie and Liu, Jiaheng and Qu, Xingwei and Li, Yangguang and Ouyang, Wanli and others},
  journal={arXiv preprint arXiv:2406.14550},
  year={2024}
}

@article{longagent,
  title={LongAgent: Scaling Language Models to 128k Context through Multi-Agent Collaboration},
  author={Zhao, Jun and Zu, Can and Xu, Hao and Lu, Yi and He, Wei and Ding, Yiwen and Gui, Tao and Zhang, Qi and Huang, Xuanjing},
  journal={arXiv preprint arXiv:2402.11550},
  year={2024}
}

@article{pearl,
  title={Pearl: Prompting large language models to plan and execute actions over long documents},
  author={Sun, Simeng and Liu, Yang and Wang, Shuohang and Zhu, Chenguang and Iyyer, Mohit},
  journal={arXiv preprint arXiv:2305.14564},
  year={2023}
}

@article{elect,
  title={Embodied llm agents learn to cooperate in organized teams},
  author={Guo, Xudong and Huang, Kaixuan and Liu, Jiale and Fan, Wenhui and V{\'e}lez, Natalia and Wu, Qingyun and Wang, Huazheng and Griffiths, Thomas L and Wang, Mengdi},
  journal={arXiv preprint arXiv:2403.12482},
  year={2024}
}

@article{harness,
  title={Multi-agent collaboration: Harnessing the power of intelligent llm agents},
  author={Talebirad, Yashar and Nadiri, Amirhossein},
  journal={arXiv preprint arXiv:2306.03314},
  year={2023}
}

@article{agentcoord,
  title={AgentCoord: Visually Exploring Coordination Strategy for LLM-based Multi-Agent Collaboration},
  author={Pan, Bo and Lu, Jiaying and Wang, Ke and Zheng, Li and Wen, Zhen and Feng, Yingchaojie and Zhu, Minfeng and Chen, Wei},
  journal={arXiv preprint arXiv:2404.11943},
  year={2024}
}

@article{PRD,
  title={Prd: Peer rank and discussion improve large language model based evaluations},
  author={Li, Ruosen and Patel, Teerth and Du, Xinya},
  journal={arXiv preprint arXiv:2307.02762},
  year={2023}
}

@article{MAD,
  title={Encouraging divergent thinking in large language models through multi-agent debate},
  author={Liang, Tian and He, Zhiwei and Jiao, Wenxiang and Wang, Xing and Wang, Yan and Wang, Rui and Yang, Yujiu and Tu, Zhaopeng and Shi, Shuming},
  journal={arXiv preprint arXiv:2305.19118},
  year={2023}
}

@article{DyLAN,
  title={Dynamic llm-agent network: An llm-agent collaboration framework with agent team optimization},
  author={Liu, Zijun and Zhang, Yanzhe and Li, Peng and Liu, Yang and Yang, Diyi},
  journal={arXiv preprint arXiv:2310.02170},
  year={2023}
}



@article{RL-GPT,
  title={RL-GPT: Integrating Reinforcement Learning and Code-as-policy},
  author={Liu, Shaoteng and Yuan, Haoqi and Hu, Minda and Li, Yanwei and Chen, Yukang and Liu, Shu and Lu, Zongqing and Jia, Jiaya},
  journal={arXiv preprint arXiv:2402.19299},
  year={2024}
}


@article{longbench,
  title={Longbench: A bilingual, multitask benchmark for long context understanding},
  author={Bai, Yushi and Lv, Xin and Zhang, Jiajie and Lyu, Hongchang and Tang, Jiankai and Huang, Zhidian and Du, Zhengxiao and Liu, Xiao and Zeng, Aohan and Hou, Lei and others},
  journal={arXiv preprint arXiv:2308.14508},
  year={2023}
}

@article{COT,
  title={Chain-of-thought prompting elicits reasoning in large language models},
  author={Wei, Jason and Wang, Xuezhi and Schuurmans, Dale and Bosma, Maarten and Xia, Fei and Chi, Ed and Le, Quoc V and Zhou, Denny and others},
  journal={Advances in neural information processing systems},
  volume={35},
  pages={24824--24837},
  year={2022}
}

@article{reflexion,
  title={Reflexion: Language agents with verbal reinforcement learning},
  author={Shinn, Noah and Cassano, Federico and Gopinath, Ashwin and Narasimhan, Karthik and Yao, Shunyu},
  journal={Advances in Neural Information Processing Systems},
  volume={36},
  year={2024}
}

@article{pe2,
  title={Personality traits in large language models},
  author={Serapio-Garc{\'\i}a, Greg and Safdari, Mustafa and Crepy, Cl{\'e}ment and Sun, Luning and Fitz, Stephen and Romero, Peter and Abdulhai, Marwa and Faust, Aleksandra and Matari{\'c}, Maja},
  journal={arXiv preprint arXiv:2307.00184},
  year={2023}
}

==> mybib2.txt <==
@inproceedings{ab1,
  title={Let the llms talk: Simulating human-to-human conversational qa via zero-shot llm-to-llm interactions},
  author={Abbasiantaeb, Zahra and Yuan, Yifei and Kanoulas, Evangelos and Aliannejadi, Mohammad},
  booktitle={Proceedings of the 17th ACM International Conference on Web Search and Data Mining},
  pages={8--17},
  year={2024}
}

@article{ab2,
  title={Exploring the Capabilities of LLMs for Code Change Related Tasks},
  author={Fan, Lishui and Liu, Jiakun and Liu, Zhongxin and Lo, David and Xia, Xin and Li, Shanping},
  journal={arXiv preprint arXiv:2407.02824},
  year={2024}
}

@article{ab3,
  title={CompBench: A Comparative Reasoning Benchmark for Multimodal LLMs},
  author={Kil, Jihyung and Mai, Zheda and Lee, Justin and Wang, Zihe and Cheng, Kerrie and Wang, Lemeng and Liu, Ye and Chowdhury, Arpita and Chao, Wei-Lun},
  journal={arXiv preprint arXiv:2407.16837},
  year={2024}
}

@article{pe1,
  title={Do LLMs Have Distinct and Consistent Personality? TRAIT: Personality Testset designed for LLMs with Psychometrics},
  author={Lee, Seungbeen and Lim, Seungwon and Han, Seungju and Oh, Giyeong and Chae, Hyungjoo and Chung, Jiwan and Kim, Minju and Kwak, Beong-woo and Lee, Yeonsoo and Lee, Dongha and others},
  journal={arXiv preprint arXiv:2406.14703},
  year={2024}
}

@article{pe5,
  title={Evaluating and inducing personality in pre-trained language models},
  author={Jiang, Guangyuan and Xu, Manjie and Zhu, Song-Chun and Han, Wenjuan and Zhang, Chi and Zhu, Yixin},
  journal={Advances in Neural Information Processing Systems},
  volume={36},
  year={2024}
}

@article{pe4,
  title={Do llms possess a personality? making the mbti test an amazing evaluation for large language models},
  author={Pan, Keyu and Zeng, Yawen},
  journal={arXiv preprint arXiv:2307.16180},
  year={2023}
}

@article{md,
  title={Study of impact of online streaming services (OSS) on youth of 18 to 24 years group with reference to navi mumbai},
  author={Deshpande, Aditya and Rajput, Archana and Pullapalli, Sudesh and Alluri, Shriya and Shetty, Shivalika and Iyer, Sriram},
  year={2020},
  journal={International Journal of Multi Dimensional Research}
}


@inproceedings{spk,
  title={Towards an integrated understanding of speaking rate in conversation},
  author={Yuan, Jiahong and Liberman, Mark and Cieri, Christopher},
  booktitle={Ninth International Conference on Spoken Language Processing},
  year={2006}
}

@article{long1,
  title={Infinite-llm: Efficient llm service for long context with distattention and distributed kvcache},
  author={Lin, Bin and Peng, Tao and Zhang, Chen and Sun, Minmin and Li, Lanbo and Zhao, Hanyu and Xiao, Wencong and Xu, Qi and Qiu, Xiafei and Li, Shen and others},
  journal={arXiv preprint arXiv:2401.02669},
  year={2024}
}

@article{long2,
  title={Megalodon: Efficient llm pretraining and inference with unlimited context length},
  author={Ma, Xuezhe and Yang, Xiaomeng and Xiong, Wenhan and Chen, Beidi and Yu, Lili and Zhang, Hao and May, Jonathan and Zettlemoyer, Luke and Levy, Omer and Zhou, Chunting},
  journal={arXiv preprint arXiv:2404.08801},
  year={2024}
}

@article{long3,
  title={Longrope: Extending llm context window beyond 2 million tokens},
  author={Ding, Yiran and Zhang, Li Lyna and Zhang, Chengruidong and Xu, Yuanyuan and Shang, Ning and Xu, Jiahang and Yang, Fan and Yang, Mao},
  journal={arXiv preprint arXiv:2402.13753},
  year={2024}
}

@article{long4,
  title={Llm maybe longlm: Self-extend llm context window without tuning},
  author={Jin, Hongye and Han, Xiaotian and Yang, Jingfeng and Jiang, Zhimeng and Liu, Zirui and Chang, Chia-Yuan and Chen, Huiyuan and Hu, Xia},
  journal={arXiv preprint arXiv:2401.01325},
  year={2024}
}

@article{COA,
  title={Chain of Agents: Large Language Models Collaborating on Long-Context Tasks},
  author={Zhang, Yusen and Sun, Ruoxi and Chen, Yanfei and Pfister, Tomas and Zhang, Rui and Arik, Sercan {\"O}},
  journal={arXiv preprint arXiv:2406.02818},
  year={2024}
}

@article{graphreader,
  title={GraphReader: Building Graph-based Agent to Enhance Long-Context Abilities of Large Language Models},
  author={Li, Shilong and He, Yancheng and Guo, Hangyu and Bu, Xingyuan and Bai, Ge and Liu, Jie and Liu, Jiaheng and Qu, Xingwei and Li, Yangguang and Ouyang, Wanli and others},
  journal={arXiv preprint arXiv:2406.14550},
  year={2024}
}

@article{longagent,
  title={LongAgent: Scaling Language Models to 128k Context through Multi-Agent Collaboration},
  author={Zhao, Jun and Zu, Can and Xu, Hao and Lu, Yi and He, Wei and Ding, Yiwen and Gui, Tao and Zhang, Qi and Huang, Xuanjing},
  journal={arXiv preprint arXiv:2402.11550},
  year={2024}
}

@article{pearl,
  title={Pearl: Prompting large language models to plan and execute actions over long documents},
  author={Sun, Simeng and Liu, Yang and Wang, Shuohang and Zhu, Chenguang and Iyyer, Mohit},
  journal={arXiv preprint arXiv:2305.14564},
  year={2023}
}

@article{elect,
  title={Embodied llm agents learn to cooperate in organized teams},
  author={Guo, Xudong and Huang, Kaixuan and Liu, Jiale and Fan, Wenhui and V{\'e}lez, Natalia and Wu, Qingyun and Wang, Huazheng and Griffiths, Thomas L and Wang, Mengdi},
  journal={arXiv preprint arXiv:2403.12482},
  year={2024}
}

@article{harness,
  title={Multi-agent collaboration: Harnessing the power of intelligent llm agents},
  author={Talebirad, Yashar and Nadiri, Amirhossein},
  journal={arXiv preprint arXiv:2306.03314},
  year={2023}
}

@article{agentcoord,
  title={AgentCoord: Visually Exploring Coordination Strategy for LLM-based Multi-Agent Collaboration},
  author={Pan, Bo and Lu, Jiaying and Wang, Ke and Zheng, Li and Wen, Zhen and Feng, Yingchaojie and Zhu, Minfeng and Chen, Wei},
  journal={arXiv preprint arXiv:2404.11943},
  year={2024}
}

@article{PRD,
  title={Prd: Peer rank and discussion improve large language model based evaluations},
  author={Li, Ruosen and Patel, Teerth and Du, Xinya},
  journal={arXiv preprint arXiv:2307.02762},
  year={2023}
}

@article{MAD,
  title={Encouraging divergent thinking in large language models through multi-agent debate},
  author={Liang, Tian and He, Zhiwei and Jiao, Wenxiang and Wang, Xing and Wang, Yan and Wang, Rui and Yang, Yujiu and Tu, Zhaopeng and Shi, Shuming},
  journal={arXiv preprint arXiv:2305.19118},
  year={2023}
}

@article{DyLAN,
  title={Dynamic llm-agent network: An llm-agent collaboration framework with agent team optimization},
  author={Liu, Zijun and Zhang, Yanzhe and Li, Peng and Liu, Yang and Yang, Diyi},
  journal={arXiv preprint arXiv:2310.02170},
  year={2023}
}



@article{RL-GPT,
  title={RL-GPT: Integrating Reinforcement Learning and Code-as-policy},
  author={Liu, Shaoteng and Yuan, Haoqi and Hu, Minda and Li, Yanwei and Chen, Yukang and Liu, Shu and Lu, Zongqing and Jia, Jiaya},
  journal={arXiv preprint arXiv:2402.19299},
  year={2024}
}


@article{longbench,
  title={Longbench: A bilingual, multitask benchmark for long context understanding},
  author={Bai, Yushi and Lv, Xin and Zhang, Jiajie and Lyu, Hongchang and Tang, Jiankai and Huang, Zhidian and Du, Zhengxiao and Liu, Xiao and Zeng, Aohan and Hou, Lei and others},
  journal={arXiv preprint arXiv:2308.14508},
  year={2023}
}

@article{COT,
  title={Chain-of-thought prompting elicits reasoning in large language models},
  author={Wei, Jason and Wang, Xuezhi and Schuurmans, Dale and Bosma, Maarten and Xia, Fei and Chi, Ed and Le, Quoc V and Zhou, Denny and others},
  journal={Advances in neural information processing systems},
  volume={35},
  pages={24824--24837},
  year={2022}
}

@article{reflexion,
  title={Reflexion: Language agents with verbal reinforcement learning},
  author={Shinn, Noah and Cassano, Federico and Gopinath, Ashwin and Narasimhan, Karthik and Yao, Shunyu},
  journal={Advances in Neural Information Processing Systems},
  volume={36},
  year={2024}
}

